Low-frequency noise characterization of a magnetic field monitoring system using an anisotropic magnetoresistance

A detailed study about magnetic sensing techniques based on anisotropic magnetoresistive sensors shows that the technology is suitable for low-frequency space applications like the eLISA mission. Low noise magnetic measurements at the sub-millihertz frequencies were taken by using different electronic noise reduction techniques in the signal conditioning circuit. We found that conventional modulation techniques reversing the sensor bridge excitation do not reduce the potential $1/f$ noise of the magnetoresistors, so alternative methods such as flipping and electro-magnetic feedback are necessary. In addition, a low-frequency noise analysis of the signal conditioning circuits has been performed in order to identify and minimize the different main contributions from the overall noise. The results for chip-scale magnetoresistances exhibit similar noise along the eLISA bandwidth ($0.1\,{\rm mHz}-1\,{\rm Hz}$) to the noise measured by means of the voluminous fluxgate magnetometers used in its precursor mission, known as LISA Pathfinder.

==> manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


